Iltis: Learning Logic in the Web

The Iltis project provides an interactive, web-based system for teaching the foundations of formal methods. It is designed with the objective to allow for simple inclusion of new educational tasks; to pipeline such tasks into more complex exercises; and to allow simple inclusion and cascading of feedback mechanisms. Currently, exercises for many typical automated reasoning workflows for propositional logic, modal logic, and some parts of first-order logic are covered. Recently, Iltis has reached a level of maturity where large parts of introductory logic courses can be supplemented with interactive exercises. Sample interactive course material has been designed and used in courses over the last years, many of them with more than 300 students. We invite all readers to try out Iltis: https://iltis.cs.tu-dortmund.de

==> usagestatistics_wise2019.csv <==
date	numberOfSessions
2019-10-07	22
2019-10-08	25
2019-10-09	41
2019-10-10	15
2019-10-11	22
2019-10-12	15
2019-10-13	12
2019-10-14	28
2019-10-15	36
2019-10-16	23
2019-10-17	26
2019-10-18	23
2019-10-19	16
2019-10-20	28
2019-10-21	33
2019-10-22	24
2019-10-23	24
2019-10-24	13
2019-10-25	10
2019-10-26	15
2019-10-27	54
2019-10-28	34
2019-10-29	16
2019-10-30	23
2019-10-31	15
2019-11-01	4
2019-11-02	8
2019-11-03	17
2019-11-04	38
2019-11-05	51
2019-11-06	31
2019-11-07	26
2019-11-08	20
2019-11-09	41
2019-11-10	75
2019-11-11	48
2019-11-12	31
2019-11-13	40
2019-11-14	27
2019-11-15	22
2019-11-16	18
2019-11-17	21
2019-11-18	40
2019-11-19	50
2019-11-20	48
2019-11-21	25
2019-11-22	29
2019-11-23	50
2019-11-24	81
2019-11-25	53
2019-11-26	19
2019-11-27	21
2019-11-28	21
2019-11-29	11
2019-11-30	17
2019-12-01	16
2019-12-02	36
2019-12-03	53
2019-12-04	34
2019-12-05	29
2019-12-06	53
2019-12-07	62
2019-12-08	118
2019-12-09	50
2019-12-10	19
2019-12-11	16
2019-12-12	18
2019-12-13	13
2019-12-14	13
2019-12-15	5
2019-12-16	16
2019-12-17	5
2019-12-18	4
2019-12-19	8
2019-12-20	6
2019-12-21	1
2019-12-22	2
2019-12-23	3
2019-12-24	1
2019-12-25	7
2019-12-26	5
2019-12-27	8
2019-12-28	6
2019-12-29	21
2019-12-30	1
2019-12-31	8
2020-01-01	8
2020-01-02	15
2020-01-03	27
2020-01-04	17
2020-01-05	64
2020-01-06	26
2020-01-07	27
2020-01-08	11
2020-01-09	15
2020-01-10	9
2020-01-11	9
2020-01-12	7
2020-01-13	27
2020-01-14	15
2020-01-15	27
2020-01-16	27
2020-01-17	19
2020-01-18	21
2020-01-19	42
2020-01-20	44
2020-01-21	21
2020-01-22	30
2020-01-23	22
2020-01-24	9
2020-01-25	14
2020-01-26	8
2020-01-27	20
2020-01-28	23
2020-01-29	18
2020-01-30	31
2020-01-31	15
2020-02-01	11
2020-02-02	13
2020-02-03	18
2020-02-04	36
2020-02-05	38
2020-02-06	37
2020-02-07	51
2020-02-08	72
2020-02-09	114
2020-02-10	163
2020-02-11	183
2020-02-12	223
2020-02-13	259
2020-02-14	202
2020-02-15	6
2020-02-16	8
2020-02-17	3
2020-02-18	11
2020-02-19	3
2020-02-20	5
2020-02-21	8
2020-02-22	4
2020-02-23	3
2020-02-24	8
2020-02-25	13
2020-02-26	8
2020-02-27	17
2020-02-28	15
2020-02-29	10
2020-03-01	19
2020-03-02	16
2020-03-03	14
2020-03-04	21
2020-03-05	25
2020-03-06	22
2020-03-07	19
2020-03-08	39
2020-03-09	45
2020-03-10	44
2020-03-11	67
2020-03-12	60
2020-03-13	67
2020-03-14	75
2020-03-15	39
2020-03-16	4
2020-03-17	8
2020-03-18	4
2020-03-19	0
2020-03-20	2
2020-03-21	0
2020-03-22	0
2020-03-23	0
2020-03-24	0
2020-03-25	1
2020-03-26	3
2020-03-27	0
2020-03-28	4
2020-03-29	1
2020-03-30	0
2020-03-31	6
2020-04-01	2
2020-04-02	3
2020-04-03	0
2020-04-04	2
2020-04-05	0
2020-04-06	4
2020-04-07	0
2020-04-08	0
2020-04-09	0
2020-04-10	1
2020-04-11	1
2020-04-12	1
2020-04-13	1
2020-04-14	0
2020-04-15	1
2020-04-16	0
2020-04-17	0
2020-04-18	0
2020-04-19	1
2020-04-20	1
2020-04-21	1
2020-04-22	2
2020-04-23	0
2020-04-24	0
2020-04-25	0
2020-04-26	0
2020-04-27	0
2020-04-28	0
2020-04-29	1
2020-04-30	0
2020-05-01	1
2020-05-02	0
2020-05-03	0
2020-05-04	2
2020-05-05	0
2020-05-06	0
2020-05-07	0
2020-05-08	0
2020-05-09	1
2020-05-10	0
2020-05-11	0
2020-05-12	0
2020-05-13	0
2020-05-14	0
2020-05-15	0
2020-05-16	0
2020-05-17	0
2020-05-18	0
2020-05-19	0
2020-05-20	0
2020-05-21	0
2020-05-22	0
2020-05-23	0
2020-05-24	0
2020-05-25	0
2020-05-26	0
2020-05-27	0
2020-05-28	0
2020-05-29	1
2020-05-30	3
2020-05-31	3
2020-06-01	6
2020-06-02	2
2020-06-03	8
2020-06-04	9
2020-06-05	8
2020-06-06	1
2020-06-07	2
2020-06-08	7
2020-06-09	10
2020-06-10	5
2020-06-11	13
2020-06-12	14
2020-06-13	9
2020-06-14	16
2020-06-15	13
2020-06-16	16
2020-06-17	13
2020-06-18	18
2020-06-19	5
2020-06-20	10
2020-06-21	10
2020-06-22	17
2020-06-23	17
2020-06-24	12
2020-06-25	15
2020-06-26	40
2020-06-27	36
2020-06-28	28
2020-06-29	48
2020-06-30	106
2020-07-01	22
2020-07-02	1
2020-07-03	1
2020-07-04	0
2020-07-05	0


==> weekLabels_wise2019.csv <==
weekLabel
skipped
41
42
43
44
45
46
47
48
49
50
51
52
1
2
3
4
5
6
7
8
9
10
11
12
13
14
15
16
17
18
19
20
21
22
23
24
25
26
27

